Generating Signed Language Instructions in Large-Scale Dialogue Systems

We introduce a goal-oriented conversational AI system enhanced with American Sign Language (ASL) instructions, presenting the first implementation of such a system on a worldwide multimodal conversational AI platform. Accessible through a touch-based interface, our system receives input from users and seamlessly generates ASL instructions by leveraging retrieval methods and cognitively based gloss translations. Central to our design is a sign translation module powered by Large Language Models, alongside a token-based video retrieval system for delivering instructional content from recipes and wikiHow guides. Our development process is deeply rooted in a commitment to community engagement, incorporating insights from the Deaf and Hard-of-Hearing community, as well as experts in cognitive and ASL learning sciences. The effectiveness of our signing instructions is validated by user feedback, achieving ratings on par with those of the system in its non-signing variant. Additionally, our system demonstrates exceptional performance in retrieval accuracy and text-generation quality, measured by metrics such as BERTScore. We have made our codebase and datasets publicly accessible at https://github.com/Merterm/signed-dialogue, and a demo of our signed instruction video retrieval system is available at https://huggingface.co/spaces/merterm/signed-instructions.

==> sections/gloss_dict.json <==
[
    "1", "2", "3", "4", "5", "6", "7", "8", "9", "10", "15",
    "20", "25", "30", "35", "40", "45", "50", "55", "60", "65", "70",
    "75", "80", "85", "90", "95", "100", "3-MINUTES",
    "5-MINUTES", "ADD", "ALL", "AND", "ALUMINUM-FOIL",
    "APPROXIMATELY", "BACON", "BAKE", "BAKING-POWDER", "BAKING-SODA",
    "BERRY", "BLACK", "BLENDER", "BOIL", "BOTTOM", "BOWL",
    "BREAD", "BRING", "BROWN", "BUTTER", "BUTTERMILK",
    "CAKE-PAN", "CAKE", "CAREFUL", "CENTER", "CHAIR",
    "CHICKEN", "CHOCOLATE", "CHEESE", "CHOP", "CINNAMON",
    "COAT", "COMBINE", "COMPLETELY", "CONNECT", "CONTINUE",
    "COOK", "COOL", "CORNER", "COVER", "CREAM", "CREAM-CHEESE",
    "CRUSH", "CUP", "CUT", "DEGREE", "DISH", "DIVIDE",
    "DRAIN", "DOUGH", "DOWN", "EACH", "EDGE", "EGG",
    "ENJOY", "EQUAL", "FAHRENHEIT", "FINISH", "FIRST",
    "FLAP", "FLIP-OVER", "FLOUR", "FOLD", "FORM", "FOUR",
    "FRY", "GARLIC", "GOLDEN", "GREEN", "GROUND", "HALF",
    "HEAT", "HOUR", "HOT", "IF", "IN", "INCH", "LARGE",
    "LAST", "LEFT", "LINE", "LOW", "MAKE", "MEAT",
    "MEDIUM", "MEET", "MELT", "MIDDLE", "MINUTE",
    "MIX", "MORE", "NOT", "OIL", "OLIVE", "ON", "ONION",
    "OR", "OTHER", "OVEN", "OVER", "PAN", "PANCAKE",
    "PAPER", "PART", "PEPPER", "PLACE-INTO", "PORK",
    "POT", "POTATO", "POUR", "PRESS", "PRETZEL",
    "PUT", "PUT-ASIDE", "QUARTER", "RED", "REDUCE",
    "REMAINING", "REMOVE", "REPEAT", "RICE", "RIGHT",
    "ROLL", "SALT", "SAUCE", "SAUTEE", "SEASON", "SEPARATE",
    "SERVE", "SIDE", "SIMMER", "SIX", "SLICE", "SMALL",
    "SMOOTH", "SOFT", "SOUP", "SPREAD", "SPRINKLE", "SQUARE",
    "SQUASH", "START", "STIR", "STRONG", "SUGAR", "SYRUP",
    "TABLESPOON", "TEASPOON", "THEN", "THREE-QUARTERS",
    "THROUGH", "TO", "TOMATO", "TOP", "TOGETHER", "TOSS",
    "TRANSFER", "UNTIL", "UP", "USE", "VANILLA", "VERTICAL",
    "WATER", "WAY", "WELL", "WHISK", "WITH"
]

==> sections/task.json <==
 {
        "title": "Classic blondies",
        "main_image": "496287a8ff0ecd2875af4c.jpg",
        "ingredients": [
            "1\u00bd sticks butter, plus more for greasing",
            "1\u2153 cups brown Muscovado sugar",
            "2 eggs",
            "1 tbsp vanilla extract",
            "1\u00bd cups all-purpose flour",
            "1 tsp salt",
            "6 oz semisweet chocolate (chopped) or chocolate chips"
        ],
        "task_images": [
            "00052039c78b0c243540f.jpg",
            "08b46fd0067b1f931863e.jpg",
            "12f87efcb8f5623aaf9ab.jpg",
            "a5a679a26a4e5f26ce57c.jpg",
            "58e3947ac34dbb60f47a7.jpg"
        ],
        "task_texts": [
            "Preheat oven to 175F. Line a square baking pan with aluminum foil, 
            letting some hang over the sides. Grease the foil with a pat of butter. 
            Set pan aside. Melt remaining butter in a small saucepan over 
            medium-low heat until it starts to brown and smell nutty, swirling 
            it around the pan from time to time. Transfer to a large mixing bowl
            and allow to cool completely.",
            "Add sugar to cooled butter and mix until emulsified. Then, add eggs 
            and vanilla to the butter and sugar mixture, and beat until combined.",
            "Whisk together flour and salt in a small bowl. Stir into butter 
            mixture and beat until combined.",
            "Chop the chocolate and add to the batter, or simply use chocolate 
            chips. Stir until incorporated.",
            "Transfer batter to prepared baking dish and bake in preheated oven 
            at 175F for approx. 20 \u2013 30 min. until golden brown. Blondies 
            should not be too soft in the middle and just starting to crack on 
            top. Cool completely, and then use the  ALUMINUM-FOIL to help 
            transfer the blondies out of the pan. Cut into squares and enjoy!"
        ],
        "task_glosses": [
            "OVEN HEAT PAN SQUARE BAKE LINE ALUMINUM-FOIL BUTTER SPREAD 
            PAN PUT-ASIDE BUTTER REMAINING MELT PAN TRANSFER BOWL LARGE 
            COOL COMPLETELY",
            "BUTTER COOL MIX SUGAR ADD MIX BUTTER SUGAR MIX ADD VANILLA 
            EGG COMBINE MIX",
            "FLOUR SALT WHISK BOWL SMALL TOGETHER MIX BUTTER ADD STIR 
            COMBINE MIX",
            "CHOCOLATE CHOP ADD DOUGH MIX STIR",
            "DOUGH TRANSFER DISH BAKE OVEN HEAT APPROXIMATELY 20 30 
            MINUTE BROWN MIDDLE SOFT COMPLETELY COOL ALUMINUM-FOIL 
            TRANSFER PAN SQUARE CUT ENJOY"
        ]
}
